The environmental dependence of the structure of galactic discs in STAGES S0 galaxies: implications for S0 formation

We present an analysis of V-band radial surface brightness {\mu}(r) profiles for S0s in different environments using HST/ACS imaging and data from the Space Telescope A901/2 Galaxy Evolution Survey (STAGES). Using a sample of ~280 field and cluster S0s, we find that in both environments, ~25 per cent have a pure exponential disc (Type I) and ~50 per cent exhibit an up-bending disc break (antitruncation, Type III). However, we find hardly any (< 5 per cent) down-bending disc breaks (truncations, Type II) in our S0s and many cases (~20 per cent) where no exponential component was observed. We also find no evidence for an environmental dependence on the disc scalelength or break strength (outer-to-inner scalelength ratio), implying that the galaxy environment does not affect the stellar distribution in S0 stellar discs. Comparing disc structure between these S0s and the spirals from our previous studies, we find: i) no evidence for the Type I scalelength being dependent on morphology; and ii) some evidence suggesting the Type II/III break strength is smaller (weaker) in S0s compared to spirals. Taken together, these results suggest that the stellar distribution in S0s is not drastically affected by the galaxy environment. However, some process inherent to the morphological transformation of spirals into S0s does affect the stellar disc causing a weakening of {\mu}(r) breaks and may even eliminate truncations from S0s. In further tests, we perform analytical bulge-disc decompositions on our S0s and compare the results to those for spirals from our previous studies. For Type III galaxies, we find that bulge light can account for the excess light at large radii in up to ~50 per cent of S0s but in only ~15 per cent of spirals. We propose that this result is consistent with a fading stellar disc (evolving bulge-to-disc ratio) being an inherent process in the transformation of spirals into S0s.

==> Readme.txt <==
% Files not for review (total = 36 files + 1 Readme.txt)

% Contents of folder STAGES_S0_profiles_v8/%

tex source code: STAGES_S0_profiles_v8.tex

Bibtex database file: DTM_bibtex.bib


% eps files for each paper figure

Figure 1:  fig_1.eps
Figure 2:  fig_2.eps
Figure 3:  fig_3.eps
Figure 4:  fig_4.eps
Figure 5:  fig_5_top_left.eps
       	   fig_5_top_right.eps
	   fig_5_row2_left.eps
	   fig_5_row2_right.eps
	   fig_5_row3_left.eps
	   fig_5_row3_right.eps
	   fig_5_bottom_left.eps
	   fig_5_bottom_right.eps
Figure 6:  fig_6.eps
Figure 7:  fig_7.eps
Figure 8:  fig_8.eps
Figure 9:  fig_9.eps 
Figure 10: fig_10.eps
Figure 11: fig_11.eps
Figure 12: fig_12.eps
Figure 13: fig_13_left.eps
	   fig_13_centre_left.eps
	   fig_13_centre.eps
	   fig_13_centre_right.eps
	   fig_13_right.eps
Figure 14: fig_14.eps
Figure 15: fig_15.eps
Figure 16: fig_16.eps


% Other files %

Style files: aas_macros.sty
      	     mn2e.bst (default versions)
	     mn2e.cls (default versions)

Other Latex/Bibtex files: STAGES_S0_profiles_v8.log
      	     	   	  STAGES_S0_profiles_v8.aux
			  STAGES_S0_profiles_v8.bbl
	     		  STAGES_S0_profiles_v8.blg

